Grand canonical steady-state simulation of nucleation

Grand canonical molecular dynamics (GCMD) is applied to the nucleation process in a metastable phase near the spinodal, where nucleation occurs almost instantaneously and is limited to a very short time interval. With a variant of Maxwell's demon, proposed by McDonald [Am. J. Phys. 31: 31 (1963)], all nuclei exceeding a specified size are removed. In such a steady-state simulation, the nucleation process is sampled over an arbitrary timespan and all properties of the metastable state, including the nucleation rate, can be obtained with an increased precision. As an example, a series of GCMD simulations with McDonald's demon is carried out for homogeneous vapor to liquid nucleation of the truncated-shifted Lennard-Jones (tsLJ) fluid, covering the entire relevant temperature range. The results are in agreement with direct non-equilibrium MD simulation in the canonical ensemble. It is confirmed for supersaturated vapors of the tsLJ fluid that the classical nucleation theory underpredicts the nucleation rate by two orders of magnitude.

==> coverletter.txt <==
August 7, 2009

Dear Editors,

we would like to submit our paper 

   Grand canonical steady-state simulation of nucleation

by

   Martin Horsch and Jadran Vrabec

for publication as an article in the Journal of Chemical Physics. As
referees I can recommend the following scholars:

Dr. Vitaly KALIKMANOV <vitaly@zonnet.nl>, Twister Supersonic Gas
Solutions, Einsteinlaan 10, 2289 CC Rijswijk, The Netherlands.

Prof. Dr. David REGUERA <dreguera@ub.edu>, Departament de Fisica
Fonamental, Facultat de Fisica, Universitat de Barcelona, Marti i 
Franques 1, 08028 Barcelona, Catalunya, phone: +34 934 039 214.

Dr. Judith WOELK <judith.woelk@uni-koeln.de>, Institut fuer
Physikalische Chemie, Universitaet zu Koeln, Luxemburger Str. 116,
50939 Koeln, Germany, phone: +49 221 470 6308.

Sincerely,
Prof. Dr.-Ing. habil. Jadran Vrabec

Phone: +49 5251 602 421
Fax: +49 5251 603 522
E-Mail: jadran.vrabec@upb.de

Thermodynamik und Energietechnik (ThEt)
Universitaet Paderborn
Warburger Str. 100
33098 Paderborn, Germany


==> symbole.txt <==
a	\SPCa
b	\SPCb
c	
d	\differential
f	Vorfaktoren, Zeldovich und noniso
g
h	\planck
i	
j	
k	Boltzmann-Konstante (\kboltz)
\ell	
m	molekulare Masse (\mass)
n	
o
p	Druck (\pressure)
q	
r	Koordinaten (\radius)
s	
t	\timea
u	Potential (\pot)
v	
w
x	
y
z

A
B	
C	
D
E	
F
G	freie Enthalpie (\gibbs)
H	\deltahvap
I	
J	
K	
L	
M	
N	\absnum, Anzahl der Molek�le im System
O	
P
Q	
R
S	Uebersaettigung (\supersat)
T	Temperatur (\temperature)
U	\upot
V	Volumen (\volume)
W	
X	
Y	
Z	

\mathcal{F}	\area
\mathcal{J}	Nukleationsrate (\nuclrate)
\mathcal{P}	\probability

\mathfrak{D}	\SPCrad
\mathfrak{R}	\nucradius

\alpha		
\beta		\invkT
\gamma		Oberfl�chenspannung (\tension)
\delta		\tolmanlength
\epsilon	LJ-Energie (\LJeps)
\zeta		
\eta		Oberfl�chenenergie (\surfaceenergy)
\theta		\SPCth
\iota		
\kappa		
\lambda		\thermallength
\mu		chemisches Potential (\chempot)
\nu		Anzahl der Molekuele im Nukleus (\nuclsize)		
\xi		
\rho		Dichte (\density)
\sigma		LJ-L�nge (\LJsig)
\tau		
\phi		
\chi		
\psi		
\omega		
\upsilon	

\Gamma		
\Theta		H�rde f�r Interventionen des D�mons (\threshold)	
\Lambda		
\Xi		
\Pi
\Sigma		
\Phi		
\Psi		
\Omega		pV \pV	
\Upsilon	

\digamma	
\flat		
\Im		
\nabla		

